Predictive Probability Density Mapping for Search and Rescue Using An Agent-Based Approach with Sparse Data

Predicting the location where a lost person could be found is crucial for search and rescue operations with limited resources. To improve the precision and efficiency of these predictions, simulated agents can be created to emulate the behavior of the lost person. Within this study, we introduce an innovative agent-based model designed to replicate diverse psychological profiles of lost persons, allowing these agents to navigate real-world landscapes while making decisions autonomously without the need for location-specific training. The probability distribution map depicting the potential location of the lost person emerges through a combination of Monte Carlo simulations and mobility-time-based sampling. Validation of the model is achieved using real-world Search and Rescue data to train a Gaussian Process model. This allows generalization of the data to sample initial starting points for the agents during validation. Comparative analysis with historical data showcases promising outcomes relative to alternative methods. This work introduces a flexible agent that can be employed in search and rescue operations, offering adaptability across various geographical locations.

==> sections/DOE/figures/starting_points.txt <==
198943.3895,642226.1815 187810.4444,638498.3484 201464.0550,647648.4840 195372.4445,641887.2872 198733.3337,645276.2281 198943.3895,639853.9235 196632.7773,632737.1516 198103.1664,640531.7121 196002.6112,641887.2872 200623.8331,638498.3484 200413.7774,641548.3949 200833.8889,639853.9235 202094.2223,643920.6509 196212.6670,632398.2573 206715.4442,647648.4840 201254.0005,641209.5007 197683.0561,636464.9847 193481.9445,647987.3783 195792.5554,646970.6975 193061.8335,622570.3334 187390.3334,622570.3334 189911.0001,651037.4249 186340.0556,643581.7566 202724.3884,648665.1669 193692.0002,647648.4840 206085.2782,623587.0150 201043.9447,643581.7566 200203.7228,644598.4395 187810.4444,632398.2573 202094.2223,651376.3192 201674.1107,639176.1370 205665.1666,645276.2281 186970.2222,622570.3334 194532.2221,633414.9392 195372.4445,648665.1669 202514.3338,640192.8178 205035.0006,644937.3338 198523.2779,630703.7879 197893.1106,641209.5007 188650.6667,640531.7121 199363.4998,642903.9701 201674.1107,638498.3484 199363.4998,642565.0758 198313.2222,646631.8032 201043.9447,643242.8644 203144.4999,641209.5007 203984.7217,630026.0003 193692.0002,649342.9555 191171.3335,639853.9235 200833.8889,640531.7121 201884.1665,618842.5000 201674.1107,636126.0904 199993.6671,648326.2726 198313.2222,637820.5598 201043.9447,642903.9701 194952.3336,650359.6363 204614.8890,633076.0459 190961.2777,635448.3029 199993.6671,641548.3949 190751.2223,647987.3783 198943.3895,641887.2872 199993.6671,641209.5007 198523.2779,640192.8178 200413.7774,619520.2879 202094.2223,638837.2427 204824.9448,631042.6822 186340.0556,628670.4242 198103.1664,641887.2872 196632.7773,647987.3783 198103.1664,618842.5000 200623.8331,619520.2879 198943.3895,640531.7121 190331.1110,635787.1961 199363.4998,641887.2872 194112.1111,633076.0459 198733.3337,619859.1818 200413.7774,638498.3484 206085.2782,622909.2274 199153.4440,640192.8178 198103.1664,638159.4541 194952.3336,647648.4840 199993.6671,642226.1815 193061.8335,632737.1516 201884.1665,642903.9701 204614.8890,639853.9235 198313.2222,645615.1203 198523.2779,641887.2872 197473.0003,641887.2872 202724.3884,642226.1815 201254.0005,642226.1815 203144.4999,622570.3334 198103.1664,642565.0758 195162.3887,649004.0612 199993.6671,639853.9235 201884.1665,637820.5598 202934.4441,624264.8030 198523.2779,642565.0758 196212.6670,643242.8644 197893.1106,644259.5452 192851.7778,636464.9847 203774.6672,623925.9092 205665.1666,644598.4395 199993.6671,639515.0313 202304.2781,639853.9235 196632.7773,644598.4395 203354.5557,639853.9235 197893.1106,640192.8178 189700.9443,647309.5918 200413.7774,638498.3484 200413.7774,642565.0758 192221.6111,639515.0313 194532.2221,635787.1961 199153.4440,644598.4395 190121.0556,640192.8178 199363.4998,642226.1815 192431.6669,643920.6509 194742.2778,650698.5306 200413.7774,637820.5598 199153.4440,642226.1815 205245.0551,641887.2872 201254.0005,645954.0146 197473.0003,641209.5007 203564.6114,624264.8030 203144.4999,624603.6968 197052.8888,645276.2281 199363.4998,639853.9235 188020.5001,639176.1370 204614.8890,652393.0000 200203.7228,641209.5007 198943.3895,641887.2872 191381.3886,628670.4242 195792.5554,637481.6676 200413.7774,637820.5598 206085.2782,651376.3192 196632.7773,621892.5455 201043.9447,639853.9235 202514.3338,652393.0000 197473.0003,641548.3949 189490.8889,638837.2427 199993.6671,641548.3949 199573.5555,640192.8178 192221.6111,638159.4541 189490.8889,649681.8477 198103.1664,645615.1203 186550.1111,625281.4849 198313.2222,640192.8178 197683.0561,645276.2281 201043.9447,642903.9701 187810.4444,643581.7566 199783.6113,639515.0313 194742.2778,619859.1818 201674.1107,638498.3484 200413.7774,640192.8178 201674.1107,640870.6064 200203.7228,650020.7420 193271.8887,636464.9847 188650.6667,651715.2114 199153.4440,648326.2726 197473.0003,638837.2427 199153.4440,649681.8477 195162.3887,649004.0612 205245.0551,635109.4096 198733.3337,639515.0313 190541.1668,639176.1370 187600.3888,647309.5918 198943.3895,640192.8178 201254.0005,642565.0758 198103.1664,639853.9235 205455.1109,639176.1370 201464.0550,639853.9235 187600.3888,647648.4840 200203.7228,643242.8644 196842.8330,633076.0459 194112.1111,650020.7420 197893.1106,646631.8032 199573.5555,640870.6064 196212.6670,640192.8178 197683.0561,643242.8644 186760.1667,619181.3939 196632.7773,645615.1203 203354.5557,622909.2274 201464.0550,619859.1818 198943.3895,644259.5452 200203.7228,642903.9701 193271.8887,648665.1669 204404.8333,650698.5306 191591.4444,640870.6064 187810.4444,620536.9697 194322.1669,644598.4395 201884.1665,639176.1370 198103.1664,636803.8790 197893.1106,641887.2872 199363.4998,646970.6975 189280.8334,625281.4849 186340.0556,633414.9392 206925.5000,629009.3185 203984.7217,635787.1961 198733.3337,623587.0150 187600.3888,629009.3185 200623.8331,641887.2872 201884.1665,640531.7121 201884.1665,632398.2573 199993.6671,642226.1815 197893.1106,647309.5918 188020.5001,642903.9701 193692.0002,646970.6975 198733.3337,650359.6363 198103.1664,641209.5007 198523.2779,642903.9701 201464.0550,640870.6064 200413.7774,642226.1815 202304.2781,641887.2872 194742.2778,642903.9701 203564.6114,621214.7575 199573.5555,640531.7121 199573.5555,641209.5007 192431.6669,650359.6363 202934.4441,650020.7420 199783.6113,641209.5007 192431.6669,624603.6968 194952.3336,641548.3949 198733.3337,643242.8644 199573.5555,637142.7733 196422.7221,641887.2872 206505.3885,639176.1370 194322.1669,637142.7733 194112.1111,639515.0313 198103.1664,643581.7566 199153.4440,642903.9701 205875.2224,639176.1370 188440.6111,642903.9701 189280.8334,631381.5755 201884.1665,619181.3939 201884.1665,624603.6968 197473.0003,644937.3338 186340.0556,630703.7879 197473.0003,642565.0758 200833.8889,619859.1818 202724.3884,643242.8644 199573.5555,636464.9847 190121.0556,621892.5455 203564.6114,651715.2114 201884.1665,638837.2427 202094.2223,641887.2872 200833.8889,638837.2427 189280.8334,644598.4395 199783.6113,641548.3949 197683.0561,645615.1203 199153.4440,645276.2281 196842.8330,642903.9701 198733.3337,643242.8644 199363.4998,638159.4541 201043.9447,641548.3949 199573.5555,641548.3949 199153.4440,640531.7121 198733.3337,643581.7566 200623.8331,644937.3338 199573.5555,639515.0313 201884.1665,635448.3029 195792.5554,646631.8032 199363.4998,644259.5452 203564.6114,639515.0313 196422.7221,634431.6210 196842.8330,644259.5452 206085.2782,645276.2281 202724.3884,642226.1815 199783.6113,644259.5452 201464.0550,639853.9235 198943.3895,639176.1370 202094.2223,632059.3640 197893.1106,640192.8178 198523.2779,638837.2427 199153.4440,638837.2427 191591.4444,640192.8178 199783.6113,639176.1370 200623.8331,638159.4541 197893.1106,638837.2427 198523.2779,650698.5306 199993.6671,641548.3949 198523.2779,642226.1815 197262.9446,642565.0758 201043.9447,643581.7566 188230.5555,639515.0313 198523.2779,640870.6064 192221.6111,649004.0612 189070.7777,651037.4249 198103.1664,643920.6509 195162.3887,647648.4840 203144.4999,636803.8790 203984.7217,626975.9548 202094.2223,642903.9701 198943.3895,643581.7566 187390.3334,649681.8477 198733.3337,639176.1370 199993.6671,641887.2872 199153.4440,639853.9235 201464.0550,640870.6064 197683.0561,641548.3949 200623.8331,641209.5007 198943.3895,637820.5598 200623.8331,624603.6968 200413.7774,643242.8644 206295.3339,630026.0003 201043.9447,638837.2427 201043.9447,640870.6064 186550.1111,648326.2726 199153.4440,637820.5598 198733.3337,635787.1961 200623.8331,639853.9235 200203.7228,642565.0758 197683.0561,646292.9089 198103.1664,644937.3338 192221.6111,650020.7420 199153.4440,639176.1370 204404.8333,643581.7566 206505.3885,643242.8644 200413.7774,641209.5007 196842.8330,647309.5918 192851.7778,632398.2573 189911.0001,639853.9235 197052.8888,640192.8178 199153.4440,640192.8178 198943.3895,641209.5007 197473.0003,641887.2872 198103.1664,641548.3949 202724.3884,631042.6822 196212.6670,645615.1203 200623.8331,639176.1370 192221.6111,628331.5299 199153.4440,642903.9701 193692.0002,649004.0612 190121.0556,647987.3783 195162.3887,642903.9701 187600.3888,650698.5306 190121.0556,620875.8637 201043.9447,641209.5007 196842.8330,620875.8637 191591.4444,651037.4249 189490.8889,649342.9555 194322.1669,641548.3949 204404.8333,628331.5299 199573.5555,636464.9847 199363.4998,642226.1815 200203.7228,638159.4541 199783.6113,639515.0313 198103.1664,640531.7121 204404.8333,622231.4393 199783.6113,641548.3949 196212.6670,642226.1815 204824.9448,629348.2118 202934.4441,637820.5598 203144.4999,631720.4697 205875.2224,621214.7575 200203.7228,641887.2872 199783.6113,638498.3484 201043.9447,637142.7733 198733.3337,651376.3192 200833.8889,636803.8790 206925.5000,628331.5299 201674.1107,640870.6064 206715.4442,621214.7575 195792.5554,634092.7277 202934.4441,623587.0150 198523.2779,640870.6064 196632.7773,642903.9701 202724.3884,646970.6975 196422.7221,645276.2281 196842.8330,636126.0904 200623.8331,640531.7121 200413.7774,639853.9235 196422.7221,651376.3192 200833.8889,625281.4849 205245.0551,628670.4242 197052.8888,622570.3334 186340.0556,630703.7879 188020.5001,636803.8790 186550.1111,645954.0146 199153.4440,641548.3949 200833.8889,641548.3949 197683.0561,642565.0758 193902.0554,641887.2872 198313.2222,640531.7121 199363.4998,639853.9235 194742.2778,633753.8334 198943.3895,642226.1815 187810.4444,636464.9847 199573.5555,639515.0313 206295.3339,642903.9701 198733.3337,640870.6064 199783.6113,639515.0313 205245.0551,631042.6822 194322.1669,650359.6363 198943.3895,641887.2872 199783.6113,636803.8790 199573.5555,642565.0758 204404.8333,631720.4697 198943.3895,652393.0000 203774.6672,635109.4096 202094.2223,630364.8936 196002.6112,647309.5918 192641.7220,626975.9548 197683.0561,651037.4249 197893.1106,643581.7566 189911.0001,634431.6210 195792.5554,643242.8644 199783.6113,638837.2427 200623.8331,631720.4697 205245.0551,622909.2274 196002.6112,644598.4395 199573.5555,645615.1203 205665.1666,620875.8637 200203.7228,640870.6064 187390.3334,639515.0313 189700.9443,632398.2573 194322.1669,649342.9555 195372.4445,640192.8178 198103.1664,630026.0003 192851.7778,638159.4541 200413.7774,637481.6676 195372.4445,631042.6822 192011.5553,635787.1961 204194.7775,634770.5153 205665.1666,632398.2573 199153.4440,623587.0150 197052.8888,643242.8644 188650.6667,638837.2427 195582.5003,645954.0146 206085.2782,643242.8644 196632.7773,637142.7733 204614.8890,652393.0000 201674.1107,630703.7879 196422.7221,640192.8178 198523.2779,641548.3949 201254.0005,632398.2573 205665.1666,636803.8790 200833.8889,642565.0758 194112.1111,650359.6363 200413.7774,637820.5598 197683.0561,628670.4242 186340.0556,634770.5153 197262.9446,645954.0146 204824.9448,625959.2729 195372.4445,649342.9555 197893.1106,642565.0758 193061.8335,651715.2114 189700.9443,624603.6968 199783.6113,641209.5007 194742.2778,626637.0605 198733.3337,643920.6509 198733.3337,644937.3338 198103.1664,630703.7879 187600.3888,622570.3334 198523.2779,645615.1203 186550.1111,635448.3029 186130.0000,624942.5911 196212.6670,633414.9392 199363.4998,640531.7121 200623.8331,644598.4395 197052.8888,641548.3949 205245.0551,620536.9697 197683.0561,645615.1203 195162.3887,647648.4840 198313.2222,638498.3484 197052.8888,643920.6509 196842.8330,642903.9701 197893.1106,639515.0313 205245.0551,629009.3185 187180.2778,626637.0605 193481.9445,648326.2726 206715.4442,652054.1057 202934.4441,645276.2281 201043.9447,637820.5598 186130.0000,635109.4096 192011.5553,621214.7575 195162.3887,646292.9089 202304.2781,635787.1961 200623.8331,636126.0904 199993.6671,646631.8032 198733.3337,646631.8032 201464.0550,630703.7879 196842.8330,651715.2114 201464.0550,632737.1516 202304.2781,636464.9847 204824.9448,619181.3939 200623.8331,640192.8178 199363.4998,642565.0758 198313.2222,645954.0146 198733.3337,641548.3949 198103.1664,641548.3949 190751.2223,622909.2274 189070.7777,637481.6676 199573.5555,643581.7566 198313.2222,642565.0758 203144.4999,621214.7575 192851.7778,621892.5455 198523.2779,643242.8644 193692.0002,637142.7733 201254.0005,620875.8637 197893.1106,641548.3949 206505.3885,646631.8032 200203.7228,641548.3949 198943.3895,648665.1669 198523.2779,642903.9701 200833.8889,638159.4541 197473.0003,641548.3949 192851.7778,641887.2872 203774.6672,624264.8030 198733.3337,641887.2872 199993.6671,633414.9392 205455.1109,632059.3640 198733.3337,650698.5306 206085.2782,644937.3338 197893.1106,643581.7566 196632.7773,642565.0758 206505.3885,631042.6822 198733.3337,644937.3338 192011.5553,646970.6975 197473.0003,620536.9697 198733.3337,639176.1370 193902.0554,647648.4840 199783.6113,643242.8644 194532.2221,649004.0612 206295.3339,637820.5598 201674.1107,620198.0758 206295.3339,637820.5598 188230.5555,650020.7420 203984.7217,626298.1667 202304.2781,645954.0146 189070.7777,634770.5153 199993.6671,640531.7121 198523.2779,642903.9701 195792.5554,636803.8790 198733.3337,638159.4541 194322.1669,649342.9555 201674.1107,641887.2872 198103.1664,639853.9235 196842.8330,643242.8644 190331.1110,629687.1061 196422.7221,651376.3192 206295.3339,645954.0146 199573.5555,641209.5007 196842.8330,648665.1669 201254.0005,637820.5598 200203.7228,644259.5452 201043.9447,640531.7121 203774.6672,634770.5153 198733.3337,642565.0758 190961.2777,631042.6822 202094.2223,641548.3949 205035.0006,633076.0459 201043.9447,642226.1815 199363.4998,642226.1815 205665.1666,619859.1818 201884.1665,639515.0313 195582.5003,641548.3949 197473.0003,641209.5007 194532.2221,622231.4393 198943.3895,639853.9235 194532.2221,646292.9089 197893.1106,641209.5007 199783.6113,643581.7566 197052.8888,646631.8032 201464.0550,642903.9701 187390.3334,623925.9092 200413.7774,640531.7121 202304.2781,624603.6968 201254.0005,641209.5007 200413.7774,638498.3484 200623.8331,644259.5452 204194.7775,620875.8637 190121.0556,631381.5755 199783.6113,640192.8178 190751.2223,641548.3949 197683.0561,645276.2281 197893.1106,645615.1203 191381.3886,641887.2872 198103.1664,643242.8644 199153.4440,630364.8936 199783.6113,645615.1203 188860.7222,638837.2427 198103.1664,642903.9701 196632.7773,649004.0612 200833.8889,637481.6676 196212.6670,645615.1203 197893.1106,642903.9701 197893.1106,626298.1667 202724.3884,640870.6064 199783.6113,640192.8178 200833.8889,644259.5452 200413.7774,645954.0146 190331.1110,643920.6509 200623.8331,643920.6509 192221.6111,625281.4849 196422.7221,647309.5918 197893.1106,642903.9701 199153.4440,641548.3949 194742.2778,649004.0612 202304.2781,642903.9701 203984.7217,637481.6676 202304.2781,634431.6210 205875.2224,626637.0605 203774.6672,633414.9392 198313.2222,640870.6064 196002.6112,637481.6676 196632.7773,647987.3783 200413.7774,639853.9235 199573.5555,638837.2427 204194.7775,651376.3192 199783.6113,630026.0003 192221.6111,632059.3640 194322.1669,641548.3949 201043.9447,644259.5452 201884.1665,639176.1370 197473.0003,642565.0758 201884.1665,638837.2427 195792.5554,641548.3949 196002.6112,644937.3338 199153.4440,644259.5452 206925.5000,623925.9092 199363.4998,645276.2281 203564.6114,628670.4242 188440.6111,636464.9847 192221.6111,618842.5000 200623.8331,641548.3949 201254.0005,639176.1370 197052.8888,649681.8477 201884.1665,643581.7566 206715.4442,629009.3185 197052.8888,645615.1203 198733.3337,651037.4249 199153.4440,642226.1815 186970.2222,624942.5911 197683.0561,643242.8644 201043.9447,650359.6363 190331.1110,621553.6515 193061.8335,647648.4840 202304.2781,641887.2872 198943.3895,651037.4249 198943.3895,638159.4541 200413.7774,642565.0758 198103.1664,640870.6064 198313.2222,644259.5452 197683.0561,652393.0000 193061.8335,649004.0612 203984.7217,634770.5153 205455.1109,635448.3029 196422.7221,644259.5452 199363.4998,640531.7121 198733.3337,643581.7566 206715.4442,646292.9089 197473.0003,647648.4840 193061.8335,642226.1815 200623.8331,640531.7121 193481.9445,648326.2726 199153.4440,643581.7566 200413.7774,641548.3949 199363.4998,639515.0313 197052.8888,644259.5452 201043.9447,628331.5299 189070.7777,624603.6968 199363.4998,643920.6509 195582.5003,645615.1203 204614.8890,646292.9089 190331.1110,625620.3787 193271.8887,650698.5306 190331.1110,649342.9555 199993.6671,651715.2114 189490.8889,638498.3484 206715.4442,633076.0459 199783.6113,642565.0758 189280.8334,638159.4541 196842.8330,651376.3192 202094.2223,637142.7733 199153.4440,641209.5007 199153.4440,638159.4541 199363.4998,643581.7566 199573.5555,642226.1815 200413.7774,643920.6509 197683.0561,638837.2427 198943.3895,641548.3949 206715.4442,639853.9235 194742.2778,644598.4395 205455.1109,638159.4541 201464.0550,641887.2872 199153.4440,641887.2872 196632.7773,650020.7420 199363.4998,642903.9701 190331.1110,643920.6509 186970.2222,635109.4096 198943.3895,649004.0612 197683.0561,642903.9701 201464.0550,637142.7733 201043.9447,650020.7420 202304.2781,640870.6064 198523.2779,641887.2872 200833.8889,640531.7121 196422.7221,640531.7121 200833.8889,641209.5007 194742.2778,649342.9555 196422.7221,646292.9089 203984.7217,649681.8477 198313.2222,643242.8644 199153.4440,644937.3338 194112.1111,638159.4541 197893.1106,648665.1669 204614.8890,635448.3029 190961.2777,625281.4849 197052.8888,647309.5918 188650.6667,651715.2114 195792.5554,644598.4395 194742.2778,642565.0758 195162.3887,647648.4840 192851.7778,644598.4395 198943.3895,641209.5007 200413.7774,641209.5007 202934.4441,637820.5598 196842.8330,618842.5000 197683.0561,636803.8790 204194.7775,632398.2573 200203.7228,640531.7121 193481.9445,621553.6515 200623.8331,623925.9092 202514.3338,642565.0758 194322.1669,624942.5911 201464.0550,623248.1212 198313.2222,646631.8032 198943.3895,637820.5598 200833.8889,640192.8178 198313.2222,638837.2427 197473.0003,642565.0758 193061.8335,638498.3484 203984.7217,630364.8936 198103.1664,641548.3949 197262.9446,640531.7121 198943.3895,641209.5007 202724.3884,638159.4541 200833.8889,637481.6676 198943.3895,639853.9235 203354.5557,625281.4849 204824.9448,636803.8790 192641.7220,651376.3192 201254.0005,638159.4541 199153.4440,640870.6064 200623.8331,619520.2879 197893.1106,649681.8477 199153.4440,639515.0313 196422.7221,642903.9701 201464.0550,651037.4249 197473.0003,644937.3338 187600.3888,651037.4249 201884.1665,641209.5007 196002.6112,643581.7566 189280.8334,628331.5299 201043.9447,640192.8178 201884.1665,639853.9235 203774.6672,636464.9847 199153.4440,640870.6064 198523.2779,642903.9701 190961.2777,627992.6366 201464.0550,646631.8032 192641.7220,642565.0758 199363.4998,640870.6064 188440.6111,637142.7733 205035.0006,621214.7575 201254.0005,634770.5153 201043.9447,643242.8644 203774.6672,650359.6363 200413.7774,639176.1370 194322.1669,631720.4697 201043.9447,641209.5007 189280.8334,648326.2726 201043.9447,641548.3949 206085.2782,630703.7879 200833.8889,638498.3484 198103.1664,639176.1370 193271.8887,648326.2726 206085.2782,630026.0003 205455.1109,629348.2118 194952.3336,648665.1669 199573.5555,641887.2872 195372.4445,643581.7566 201884.1665,642565.0758 196632.7773,651037.4249 195372.4445,640531.7121 195162.3887,645276.2281 193061.8335,650020.7420 195162.3887,647309.5918 200413.7774,639853.9235 198943.3895,639515.0313 198943.3895,641548.3949 198733.3337,642565.0758 194322.1669,626637.0605 199993.6671,641548.3949 199993.6671,642565.0758 189280.8334,635787.1961 201043.9447,637481.6676 201464.0550,643920.6509 196212.6670,632059.3640 201254.0005,642226.1815 198103.1664,642565.0758 199363.4998,641209.5007 200623.8331,642903.9701 192431.6669,632059.3640 199993.6671,640870.6064 205875.2224,628331.5299 199573.5555,644937.3338 196212.6670,643920.6509 203354.5557,639176.1370 205455.1109,646631.8032 198103.1664,642565.0758 197473.0003,644598.4395 197683.0561,641209.5007 194742.2778,621214.7575 194532.2221,651715.2114 195792.5554,636803.8790 201464.0550,639176.1370 188440.6111,642565.0758 201254.0005,642565.0758 199993.6671,637142.7733 197052.8888,645276.2281 189911.0001,634431.6210 197683.0561,642903.9701 195582.5003,643920.6509 196212.6670,625281.4849 190751.2223,634770.5153 200203.7228,638498.3484 190331.1110,640870.6064 205455.1109,637142.7733 191381.3886,625959.2729 194952.3336,641209.5007 199993.6671,638159.4541 202514.3338,624942.5911 201464.0550,638498.3484 201464.0550,634770.5153 206085.2782,638837.2427 202304.2781,635448.3029 197052.8888,642903.9701 198943.3895,641548.3949 197893.1106,644598.4395 195162.3887,647309.5918 196842.8330,624603.6968 190331.1110,643581.7566 197473.0003,644598.4395 198103.1664,638498.3484 199153.4440,641209.5007 200623.8331,640192.8178 200623.8331,642565.0758 204824.9448,639853.9235 187390.3334,618842.5000 198103.1664,643920.6509 194322.1669,637142.7733 199783.6113,649004.0612 194322.1669,619520.2879 202094.2223,622570.3334 186130.0000,634092.7277 186340.0556,636464.9847 199363.4998,619520.2879 199573.5555,639176.1370 193902.0554,645954.0146 192641.7220,621892.5455 204404.8333,626298.1667 201043.9447,640192.8178 198523.2779,641548.3949 194112.1111,649681.8477 198103.1664,639176.1370 199153.4440,640531.7121 200833.8889,645276.2281 199993.6671,642565.0758 199573.5555,642226.1815 206925.5000,652054.1057 194532.2221,632059.3640 196212.6670,623248.1212 202724.3884,652393.0000 200413.7774,640192.8178 199993.6671,643242.8644 194952.3336,650698.5306 197893.1106,634092.7277 196002.6112,645954.0146 204824.9448,632398.2573 197683.0561,641548.3949 200833.8889,639515.0313 196632.7773,649681.8477 201464.0550,643242.8644 190751.2223,652393.0000 189490.8889,630364.8936 198103.1664,644598.4395 202094.2223,643581.7566 198103.1664,641887.2872 187390.3334,639176.1370 189070.7777,636803.8790 194532.2221,644259.5452 198943.3895,642903.9701 197683.0561,642226.1815 187180.2778,647648.4840 203984.7217,636464.9847 194742.2778,628670.4242 192851.7778,638498.3484 196842.8330,642565.0758 194112.1111,645615.1203 197473.0003,640531.7121 190751.2223,621892.5455 199363.4998,639176.1370 193902.0554,645615.1203 197893.1106,643581.7566 203984.7217,626637.0605 199783.6113,650020.7420 186550.1111,632059.3640 201254.0005,626298.1667 197893.1106,644937.3338 193692.0002,648665.1669 198103.1664,638498.3484 195582.5003,641548.3949 206085.2782,636126.0904 201884.1665,639515.0313 201464.0550,640192.8178 197052.8888,651376.3192 198313.2222,640192.8178 193271.8887,628670.4242 194742.2778,643242.8644 200203.7228,642565.0758 188020.5001,649681.8477 202304.2781,641887.2872 190751.2223,642565.0758 199363.4998,641548.3949 199783.6113,642226.1815 197262.9446,642226.1815 204404.8333,624264.8030 202094.2223,637820.5598 187600.3888,645615.1203 200203.7228,633076.0459 206085.2782,619181.3939 197052.8888,645615.1203 201043.9447,631381.5755 198943.3895,643242.8644 186130.0000,637142.7733 199783.6113,650698.5306 196632.7773,634770.5153 197683.0561,642226.1815 195372.4445,640870.6064 196212.6670,634092.7277 204404.8333,639176.1370 198523.2779,642226.1815 198103.1664,642226.1815 192851.7778,637820.5598 198733.3337,636803.8790 188860.7222,635787.1961 198943.3895,636803.8790 205245.0551,651715.2114 197473.0003,642565.0758 190121.0556,639853.9235 192011.5553,650359.6363 202934.4441,638498.3484 199153.4440,643242.8644 193061.8335,652054.1057 201043.9447,641209.5007 202304.2781,641887.2872 206295.3339,623925.9092 200203.7228,641209.5007 192851.7778,641548.3949 199783.6113,642565.0758 187390.3334,636126.0904 201043.9447,646631.8032 199993.6671,640531.7121 197262.9446,641209.5007 198103.1664,643920.6509 191381.3886,628331.5299 199783.6113,639853.9235 204194.7775,624603.6968 205035.0006,633753.8334 201254.0005,643920.6509 195792.5554,650359.6363 200413.7774,641887.2872 198943.3895,641209.5007 195792.5554,634431.6210 201464.0550,642565.0758 202304.2781,631381.5755 198313.2222,646631.8032 199153.4440,641887.2872 200623.8331,636464.9847 195582.5003,647987.3783 196842.8330,642226.1815 198733.3337,646970.6975 205245.0551,621892.5455 198733.3337,641887.2872 201464.0550,644937.3338 199993.6671,637481.6676 201464.0550,626637.0605 190331.1110,636126.0904 205245.0551,646970.6975 199573.5555,647648.4840 198103.1664,644598.4395 197262.9446,642903.9701 203774.6672,630703.7879 200833.8889,652054.1057 198313.2222,642903.9701 195582.5003,630364.8936 190961.2777,626975.9548 201464.0550,641548.3949 194112.1111,638837.2427 186340.0556,638159.4541
